Sparse Feature Factorization for Recommender Systems with Knowledge Graphs

Deep Learning and factorization-based collaborative filtering recommendation models have undoubtedly dominated the scene of recommender systems in recent years. However, despite their outstanding performance, these methods require a training time proportional to the size of the embeddings and it further increases when also side information is considered for the computation of the recommendation list. In fact, in these cases we have that with a large number of high-quality features, the resulting models are more complex and difficult to train. This paper addresses this problem by presenting KGFlex: a sparse factorization approach that grants an even greater degree of expressiveness. To achieve this result, KGFlex analyzes the historical data to understand the dimensions the user decisions depend on (e.g., movie direction, musical genre, nationality of book writer). KGFlex represents each item feature as an embedding and it models user-item interactions as a factorized entropy-driven combination of the item attributes relevant to the user. KGFlex facilitates the training process by letting users update only those relevant features on which they base their decisions. In other words, the user-item prediction is mediated by the user's personal view that considers only relevant features. An extensive experimental evaluation shows the approach's effectiveness, considering the recommendation results' accuracy, diversity, and induced bias. The public implementation of KGFlex is available at https://split.to/kgflex.

==> images/csv/ablation_ml.csv <==
embedding,features,nDCG,Gini
1,KGFlex-0,0.0132372632809336,0.0211096644894951
1,KGFlex-1,0.195,0.05923
1,KGFlex-2,0.17889260169213,0.0783641949774772
1,KGFlex,0.196987680815251,0.0884285276999887
10,KGFlex-0,0.0132372632809336,0.0211096644894951
10,KGFlex-1,0.19541,0.0591
10,KGFlex-2,0.180646254947908,0.0879202464519282
10,KGFlex,0.198198403946488,0.0843593304681263
100,KGFlex-0,0.0132372632809336,0.0211096644894951
100,KGFlex-1,0.19637,0.06105
100,KGFlex-2,0.179695689856059,0.0784615575530197
100,KGFlex,0.196931981456964,0.0712063238621556


==> images/csv/ablation_ml_old.csv <==
embedding,features,nDCG,Gini
1,fol0sol0,0.013237263280934,0.021109664489495
1,fol100sol0,0.013237263280934,0.021109664489495
1,fol0sol100,0.17889260169213,0.078364194977477
1,fol100sol100,0.196987680815251,0.088428527699989
10,fol0sol0,0.013237263280934,0.021109664489495
10,fol100sol0,0.013237263280934,0.021109664489495
10,fol0sol100,0.180646254947908,0.087920246451928
10,fol100sol100,0.198198403946488,0.084359330468126
100,fol0sol0,0.013237263280934,0.021109664489495
100,fol100sol0,0.013237263280934,0.021109664489495
100,fol0sol100,0.179695689856059,0.07846155755302
100,fol100sol100,0.196931981456964,0.071206323862156


==> images/csv/kg_flex_acc_div.csv <==
model,label,shape,class,anchor-fb,fb-hr10,fb-se10,fb-hr1,fb-se1,anchor-yahoo,yahoo-hr10,yahoo-se10,yahoo-hr1,yahoo-se1,anchor-ml,ml-hr10,ml-se10,ml-hr1,ml-se1
Random,,triangle*,0,south,0.027146001467351,9.56762095232451,0.005869405722671,9.13539059355545,south,0.063471502590674,9.98445012619143,0.008419689119171,9.48652472230749,south,0.086286849950315,11.6034744803901,0.008943358728056,11.2049192857118
Most Popular,,triangle*,1,south,0.27072633895818,3.58522581280632,0.082905355832722,0.899540056949174,south,0.423575129533679,4.17599616668683,0.136658031088083,1.38790089185203,south,0.662139781384564,4.56799241394329,0.251242133156674,1.93003422630486
VSM,,square*,2,south,0.121056493030081,7.58780073147924,0.021276595744681,6.30432970240581,south,0.205310880829016,6.07945737949973,0.045336787564767,4.02159501200215,south,0.313017555481948,4.78095929763334,0.037263994700232,2.6219989439816
Item-kNN,,square*,3,south,0.372707263389582,8.26013143575809,0.092443140132062,6.80859658267009,south,0.680699481865285,7.50342607167221,0.347150259067357,6.86149114141885,south,0.878105332891686,7.90313555024488,0.480291487247433,6.99411298882371
MultiVAE,,square*,4,south,0.360968451944241,7.36334503512554,0.082905355832722,5.31031803303353,south,0.59520725388601,6.96524047330947,0.245466321243523,5.71369873674605,south,0.901457436237165,9.0736458316709,0.400298111957602,8.46172637564391
BPR-MF,BPR,*,5,south,0.276595744680851,3.69664011626826,0.082905355832722,0.906718347856057,east,0.488989637305699,4.98451418061903,0.170984455958549,2.6221693968469,south,0.890361046704207,8.14744986348384,0.467870155680689,7.223011167769
MF,MF,*,6,west,0.286133528980191,4.72254620886336,0.08437270726339,1.16146639994793,south,0.669041450777202,6.80844234509092,0.299870466321244,5.6487355368896,south,0.648559125538258,5.04860071953723,0.207850281550182,3.79313745065359
NeuMF,NeuMF,*,7,west,0.202494497432135,3.5871605303597,0.075568598679384,0.853072744148106,west,0.338082901554404,4.00057805186806,0.085492227979275,1.25653639384621,west,0.577012255713813,4.34682403579592,0.149552832063597,1.50917976601372
kaHFM,kaHFM,*,8,east,0.371973587674248,7.03476547547484,0.085840058694057,5.56591921625062,west,0.700777202072539,7.69518679743816,0.323834196891192,6.90232277856133,east,0.863696588274263,7.55376905334563,0.420337860218615,6.28350750512517
\framework,\framework,*,9,south,0.247982391782832,8.30370790151877,0.06529713866471,7.32697382651737,north,0.610751295336788,8.42398695898192,0.312176165803109,7.19825803742039,west,0.69907254057635,8.24476332334346,0.275422325273269,6.72832020454981

